ParPaRaw: Massively Parallel Parsing of Delimiter-Separated Raw Data

Parsing is essential for a wide range of use cases, such as stream processing, bulk loading, and in-situ querying of raw data. Yet, the compute-intense step often constitutes a major bottleneck in the data ingestion pipeline, since parsing of inputs that require more involved parsing rules is challenging to parallelise. This work proposes a massively parallel algorithm for parsing delimiter-separated data formats on GPUs. Other than the state-of-the-art, the proposed approach does not require an initial sequential pass over the input to determine a thread's parsing context. That is, how a thread, beginning somewhere in the middle of the input, should interpret a certain symbol (e.g., whether to interpret a comma as a delimiter or as part of a larger string enclosed in double-quotes). Instead of tailoring the approach to a single format, we are able to perform a massively parallel FSM simulation, which is more flexible and powerful, supporting more expressive parsing rules with general applicability. Achieving a parsing rate of as much as 14.2 GB/s, our experimental evaluation on a GPU with 3584 cores shows that the presented approach is able to scale to thousands of cores and beyond. With an end-to-end streaming approach, we are able to exploit the full-duplex capabilities of the PCIe bus and hide latency from data transfers. Considering the end-to-end performance, the algorithm parses 4.8 GB in as little as 0.44 seconds, including data transfers.

==> abstract.txt <==
Parsing is essential for a wide range of use cases, such as stream processing, bulk loading, and in-situ querying of raw data. Yet, the compute-intense step often constitutes a major bottleneck in the data ingestion pipeline, since parsing of inputs that require more involved parsing rules is challenging to parallelise. This work proposes a massively parallel algorithm for parsing delimiter-separated data formats on GPUs. Other than the state-of-the-art, the proposed approach does not require an initial sequential pass over the input to determine a thread's parsing context. That is, how a thread, beginning  somewhere in the middle of the input, should interpret a certain symbol (e.g., whether to interpret a comma as a delimiter or as part of a larger string enclosed in double-quotes). Instead of tailoring the approach to a single format, we are able to perform a massively parallel FSM simulation, which is more flexible and powerful, supporting more expressive parsing rules with general applicability. Achieving a parsing rate of as much as 14.2 GB/s, our experimental evaluation on a GPU with 3584 cores shows that the presented approach is able to scale to thousands of cores and beyond. With an end-to-end streaming approach, we are able to exploit the full-duplex capabilities of the PCIe bus and hide latency from data transfers. Considering the end-to-end performance, the algorithm parses 4.8 GB in as little as 0.44 seconds, including data transfers.


==> data/ete_all.csv <==
contender,parparaw,instaload,monetdb,sparku,sparkc,pandas,cudf_gpu,cudf_ete,paratext
yelp,442.591,0,58195.567,94318,91302,75144,7258,10537,30000
nyc,914.449,3569.682,37985.188,98142,83413,391526,9445,16488,30000


==> data/ete_psize_nyc.csv <==
capt,psize,time
TOTAL STIME,4194304,1715.83
TOTAL STIME,8388608,1315.69
TOTAL STIME,16777216,1089.78
TOTAL STIME,33554432,991.624
TOTAL STIME,67108864,936.59
TOTAL STIME,134217728,914.449
TOTAL STIME,268435456,912.483
TOTAL STIME,536870912,930.611

==> data/ete_psize_yelp.csv <==
capt,psize,time
TOTAL STIME,4194304,696.401
TOTAL STIME,8388608,531.267
TOTAL STIME,16777216,479.308
TOTAL STIME,33554432,464.583
TOTAL STIME,67108864,442.591
TOTAL STIME,134217728,449.488
TOTAL STIME,268435456,467.283
TOTAL STIME,536870912,504.475

==> data/nyc_chunks.csv <==
chunksize,parse,scan,tag,partition,conversion,sum,idx
4,22.4092,5.7464,8.43325,13.6166,15.6549,65.86035,0
5,19.5524,4.59875,6.98899,13.6561,15.7445,60.54074,1
6,17.9198,3.83542,6.05318,13.7463,15.7667,57.3214,2
7,16.4635,3.28694,5.32864,13.6625,15.7259,54.46748,3
8,15.7693,2.88858,4.8592,13.7395,15.8181,53.07468,4
9,14.9231,2.56976,4.46742,13.8159,15.863,51.63918,5
10,14.4411,2.31459,4.1649,13.7403,15.7308,50.39169,6
11,13.8227,2.10973,3.89248,13.7398,15.7657,49.33041,7
12,13.6806,1.93418,3.68566,13.8334,15.8763,49.01014,8
13,13.1305,1.78531,3.51075,13.7576,15.8077,47.99186,9
14,13.0406,1.66125,3.37978,13.7721,15.8016,47.65533,10
15,12.7056,1.5576,3.27485,13.7637,15.7882,47.08995,11
16,12.7125,1.45405,3.34541,13.6877,15.7372,46.93686,12
17,12.4255,1.3711,3.06931,13.7418,15.8017,46.40941,13
18,12.5934,1.2976,2.9575,13.8119,15.8832,46.5436,14
19,12.3276,1.22659,2.87706,13.7643,15.7838,45.97935,15
20,12.2389,1.17162,2.82048,13.731,15.7814,45.7434,16
21,12.2908,1.1144,2.75171,13.7511,15.794,45.70201,17
22,12.1948,1.06803,2.71472,13.742,15.7963,45.51585,18
23,12.2715,1.02246,2.81126,13.7162,15.8276,45.64902,19
24,12.3702,0.980416,2.63757,13.8199,15.8507,45.658786,20
25,12.2469,0.941248,2.58214,13.7398,15.7889,45.298988,21
26,12.2522,0.906272,3.05149,13.7305,15.753,45.693462,22
27,12.194,0.873696,2.80397,13.8269,15.8871,45.585666,23
28,12.2132,0.838208,2.84176,13.7549,15.8096,45.457668,24
29,12.1435,0.812608,2.93056,13.755,15.8029,45.444568,25
30,12.2059,0.791072,2.98246,13.7479,15.8079,45.535232,26
31,12.0757,0.766752,2.65101,13.7447,15.7982,45.036362,27
32,12.0773,0.743328,6.37539,13.7855,15.8054,48.786918,28
33,12.7269,0.715328,3.29667,13.7478,15.8061,46.292798,29
34,12.7191,0.698944,3.23264,13.6361,15.7227,46.009484,30
35,12.6504,0.674048,3.58352,13.7352,15.7942,46.437368,31
36,12.7922,0.661504,3.33613,13.7658,15.8125,46.368134,32
37,12.5642,0.644704,3.34384,13.6762,15.7233,45.952244,33
38,12.9697,0.62704,3.38083,13.7334,15.7905,46.50147,34
39,12.6118,0.610464,3.2537,13.7819,15.8436,46.101464,35
40,12.5711,0.593664,3.60528,13.6701,15.7315,46.171644,36
41,12.5589,0.582304,3.19286,13.6537,15.737,45.724764,37
42,12.6588,0.57152,3.26269,13.6808,15.7521,45.92591,38
43,12.7446,0.552864,4.25107,13.6596,15.716,46.924134,39
44,12.8472,0.54912,3.77165,13.6704,15.7084,46.54677,40
45,13.7529,0.538816,3.86262,13.7625,15.8321,47.748936,41
46,12.9046,0.521184,3.79866,13.7236,15.7866,46.734644,42
47,12.8683,0.511776,3.83517,13.7496,15.8003,46.765146,43
48,13.158,0.500544,5.45123,13.766,15.8136,48.689374,44
49,12.6427,0.49472,3.9769,13.8219,15.884,46.82022,45
50,12.9886,0.487104,3.91779,13.6805,15.7116,46.785594,46
51,12.8203,0.475168,4.376,13.6605,15.7173,47.049268,47
52,13.5518,0.467776,3.75821,13.757,15.8181,47.352886,48
53,12.6798,0.455712,3.80259,13.8391,15.8789,46.656102,49
54,13.54,0.45216,3.79792,13.7325,15.7861,47.30868,50
55,12.8396,0.445184,4.29078,13.6524,15.7177,46.945664,51
56,13.0155,0.434048,4.26157,13.7592,15.8238,47.294118,52
57,12.6554,0.423296,4.49514,13.8959,15.9556,47.425336,53
58,12.7638,0.421728,3.86118,13.7524,15.7867,46.585808,54
59,12.7522,0.416992,4.02746,13.7484,15.7722,46.717252,55
60,12.7478,0.408224,3.66528,13.7601,15.8119,46.393304,56
61,12.4315,0.40432,3.69696,13.7707,15.8307,46.13418,57
62,12.7732,0.39136,3.64048,13.8965,15.9244,46.62594,58
63,12.3728,0.39312,3.61046,13.6741,15.7224,45.77288,59
64,12.7064,0.382048,10.0799,13.6791,15.7012,52.548648,60

==> data/partition_nyc.csv <==
paritionsize,time
262144,0.413472
524288,0.433216
1048576,0.49808
2097152,0.641952
2493948,0.665248
2965821,0.737888
3526975,0.809408
4194304,0.862048
4987896,0.903616
5931642,1.08067
7053950,1.17354
8388608,1.27853
9975792,1.42944
11863283,1.62694
14107901,1.81334
16777216,2.07475
19951585,2.32102
23726566,2.68931
28215802,3.09693
33554432,3.59107
39903169,4.17334
47453133,4.86733
56431603,5.69229
67108864,6.65533
79806339,7.832
94906266,9.18701
112863206,10.9051
134217728,12.8324
159612677,15.1583
189812531,17.8805
225726413,21.1045
268435456,25.0223
319225354,29.8954
379625062,35.2927
451452825,41.615
499999709,45.9968


==> data/partition_nyc_sample.csv <==
paritionsize,time
1,1048576,0.49808
2,2097152,0.641952
4,4194304,0.862048
8,8388608,1.27853
16,16777216,2.07475
32,33554432,3.59107
64,67108864,6.65533
128,134217728,12.8324
256,268435456,25.0223
512,536870912,49.3887


==> data/partition_yelp_sample.csv <==
paritionsize,time
1,1048576,0.385024
2,2097152,0.474592
4,4194304,0.619936
8,8388608,0.925984
16,16777216,1.52698
32,33554432,2.7033
64,67108864,4.9969
128,134217728,9.6759
256,268435456,19.0091
512,536870912,37.8713


==> data/skew_orig.csv <==
step,parse,scan,tag,partition,conversion
yelp,10.6015,0.764544,2.65267,13.4541,7.26179
nyc,12.0757,0.766752,2.65101,13.7447,15.7982

==> data/skew_skew.csv <==
step,parse,scan,tag,partition,conversion
yelp,10.3604,0.764192,2.71997,13.3682,6.86877
nyc,11.2121,0.766816,2.70336,13.3877,9.92032

==> data/tags_nyc.csv <==
job,parse,scan,tag,partition,conversion
time_full,10.4599,0.767008,8.152,22.2424,21.2507
time_inline,12.0757,0.766752,2.65101,13.7447,15.7982
time_bool,11.9263,0.768515,3.68422,19.2773,16.0262

==> data/tags_yelp.csv <==
job,parse,scan,tag,partition,conversion
time_full,10.5538,0.767264,8.16621,22.0222,8.79866
time_inline,10.6015,0.764544,2.65267,13.4541,7.26179
time_bool,10.5415,0.764844,3.68267,19.364,7.17168

==> data/yelp_chunks.csv <==
chunksize,parse,scan,tag,partition,conversion,sum,idx
4,21.3011,5.7441,8.48614,13.445,7.17811,56.15445,0
5,18.4477,4.60077,7.03712,13.4584,7.2151,50.75909,1
6,16.8685,3.83747,6.04854,13.4706,7.25968,47.48479,2
7,15.418,3.28586,5.33238,13.4682,7.26128,44.76572,3
8,14.6887,2.88621,4.85811,13.4573,7.27411,43.16443,4
9,13.8281,2.56915,4.46627,13.4799,7.29907,41.64249,5
10,13.3555,2.31987,4.164,13.4502,7.21251,40.50208,6
11,12.7468,2.10214,3.90797,13.4693,7.25011,39.47632,7
12,12.6086,1.93565,3.70755,13.4823,7.2913,39.0254,8
13,12.0144,1.78061,3.51011,13.4693,7.23926,38.01368,9
14,11.972,1.65978,3.38573,13.4679,7.24771,37.73312,10
15,11.603,1.54518,3.27091,13.5149,7.3065,37.24049,11
16,11.5598,1.45914,3.33699,13.4446,7.26352,37.06405,12
17,11.1812,1.37139,3.06109,13.4641,7.26106,36.33884,13
18,11.1702,1.29818,2.95869,13.4494,7.26096,36.13743,14
19,10.9274,1.22637,2.88656,13.4514,7.25363,35.74536,15
20,10.9964,1.17549,2.8223,13.4718,7.24803,35.71402,16
21,10.8733,1.11235,2.75222,13.475,7.26934,35.48221,17
22,10.8879,1.06125,2.71472,13.4744,7.2488,35.38707,18
23,10.6447,1.01648,2.8271,13.4471,7.2177,35.15308,19
24,10.8917,0.983328,2.64509,13.4854,7.31872,35.324238,20
25,10.6831,0.938368,2.58506,13.4538,7.28538,34.945708,21
26,10.7378,0.903392,3.0432,13.4531,7.23949,35.376982,22
27,10.7158,0.873312,2.8023,13.4786,7.30835,35.178362,23
28,10.6834,0.840896,2.84058,13.4514,7.23664,35.052916,24
29,10.6144,0.81312,2.9303,13.4555,7.25888,35.0722,25
30,10.8216,0.78352,2.98077,13.5181,7.29942,35.40341,26
31,10.6015,0.764544,2.65267,13.4541,7.26179,34.734604,27
32,10.8464,0.743296,6.37398,13.4507,7.25946,38.673836,28
33,10.6928,0.722848,3.30266,13.4725,7.29478,35.485588,29
34,10.7677,0.696928,3.20298,13.4417,7.23491,35.344218,30
35,10.6628,0.67488,3.58278,13.4669,7.25459,35.64195,31
36,10.9302,0.6624,3.3353,13.4878,7.30874,35.72444,32
37,10.6206,0.647264,3.36144,13.4609,7.22038,35.310584,33
38,10.769,0.628064,3.37619,13.455,7.22534,35.453594,34
39,10.7481,0.61248,3.25363,13.5179,7.29875,35.43086,35
40,10.7752,0.601856,3.58416,13.4605,7.26339,35.685106,36
41,10.6451,0.586048,3.18694,13.4568,7.23802,35.112908,37
42,10.8564,0.568672,3.28858,13.5004,7.30266,35.516712,38
43,10.5819,0.557344,4.25034,13.4388,7.19946,36.027844,39
44,10.7825,0.542144,3.76851,13.4555,7.22499,35.773644,40
45,10.6285,0.537856,3.8385,13.4457,7.23741,35.687966,41
46,10.7409,0.518336,3.75853,13.4487,7.21501,35.681476,42
47,10.5776,0.513216,3.85699,13.4368,7.21715,35.601756,43
48,10.8302,0.501024,5.45965,13.4561,7.27427,37.521244,44
49,10.7298,0.496928,3.96442,13.5156,7.32042,36.027168,45
50,10.752,0.48288,3.90234,13.4451,7.22646,35.80878,46
51,10.5864,0.473792,4.36659,13.4498,7.20864,36.085222,47
52,10.8192,0.466432,3.76672,13.4773,7.26144,35.791092,48
53,10.8644,0.456448,3.82541,13.6047,7.35152,36.102478,49
54,10.7886,0.45168,3.78621,13.4475,7.22253,35.69652,50
55,10.6932,0.44,4.31424,13.4692,7.27824,36.19488,51
56,10.845,0.436608,4.24803,13.4699,7.2639,36.263438,52
57,10.8704,0.426464,4.50675,13.5829,7.35658,36.743094,53
58,10.8248,0.419808,3.83546,13.4506,7.23392,35.764588,54
59,10.6945,0.417248,4.03741,13.4458,7.2663,35.861258,55
60,10.8642,0.409952,3.66653,13.4599,7.25571,35.656292,56
61,10.8817,0.400608,3.71773,13.5039,7.30234,35.806278,57
62,11.1094,0.399008,3.63648,13.5817,7.3488,36.075388,58
63,10.7833,0.385504,3.62794,13.4891,7.28624,35.572084,59
64,12.597,0.381536,10.0101,13.4606,7.21264,43.661876,60
